Disguised-Nets: Image Disguising for Privacy-preserving Outsourced Deep Learning

Deep learning model developers often use cloud GPU resources to experiment with large data and models that need expensive setups. However, this practice raises privacy concerns. Adversaries may be interested in: 1) personally identifiable information or objects encoded in the training images, and 2) the models trained with sensitive data to launch model-based attacks. Learning deep neural networks (DNN) from encrypted data is still impractical due to the large training data and the expensive learning process. A few recent studies have tried to provide efficient, practical solutions to protect data privacy in outsourced deep-learning. However, we find out that they are vulnerable under certain attacks. In this paper, we specifically identify two types of unique attacks on outsourced deep-learning: 1) the visual re-identification attack on the training data, and 2) the class membership attack on the learned models, which can break existing privacy-preserving solutions. We develop an image disguising approach to address these attacks and design a suite of methods to evaluate the levels of attack resilience for a privacy-preserving solution for outsourced deep learning. The experimental results show that our image-disguising mechanisms can provide a high level of protection against the two attacks while still generating high-quality DNN models for image classification.

==> data/block_variation_cifar.csv <==
block_count,accuracy,std
256,89.11666667,0.02081666
64,83.69,0.588897275
16,80.45,0.633798075
4,76.80333333,1.332078576
1,73,0.71

==> data/block_variation_cifar_md_priv.csv <==
block_size,accuracy,std
2,41.8,2.255282687
4,41.78333333,0.93553906
7,27.30333333,2.231598829
14,18.32,3.627685212
28,9.2,5.76

==> data/block_variation_cifar_viz_priv.csv <==
block_count,accuracy,std
256,89.44,0.91
64,86.74,0.89
16,90.2,2.45
4,89.77,2.71
1,90.3,2.89

==> data/block_variation_faces.csv <==
block_count,accuracy,std
256,90.6,1.34
64,88.2,1.64
16,88.6,2.07
4,78.4,3.97
1,82.4,3.36

==> data/block_variation_faces_viz_priv.csv <==
block_count,accuracy,std
256,98,0.14
64,99,0.36
16,98,0.11
4,98,0.26
1,99,0.22

==> data/block_variation_mnist.csv <==
block_count,accuracy,std
196,96.994,0.758307326
49,96.698,1.603923315
16,97.976,0.347821793
4,96.846,0.465327841
1,96.054,0.503219634

==> data/block_variation_mnist_md_priv.csv <==
block_size,accuracy,std
2,9.57,1.99046477
4,10.05,2.615195977
7,16.724,5.70630178
14,11.572,2.014415548
28,11.87,5.038278476

==> data/block_variation_mnist_viz_priv.csv <==
block_count,accuracy,std
196,87.45,1.71683333
49,88.752,1.514767309
16,90.27,1.333024152
4,90.894,1.991012305
1,87.08,3.438786123

==> data/fifty_cifar.csv <==
block_size,accuracy
2,0.8823
4,0.823
8,0.7818
16,0.7642
32,0.7288

==> data/fifty_mnist.csv <==
block_size,accuracy
2,0.9716
4,0.9722
8,0.9765
16,0.9797
32,0.9772

==> data/fifty_mnist_noperm.csv <==
block_size,accuracy
2,0.9668
4,0.9756
8,0.978
16,0.98
32,0.9828

==> data/fifty_mu_cifar.csv <==
block_size,accuracy
2,0.3457
4,0.344
8,0.316
16,0.2391
32,0.1143

==> data/fifty_mu_mnist.csv <==
block_size,accuracy
2,0.0919
4,0.1486
8,0.0726
16,0.1601
32,0.1279

==> data/fifty_mu_mnist_noperm.csv <==
block_size,accuracy
2,0.1228
4,0.0796
8,0.0947
16,0.1369
32,0.1442

==> data/fifty_vp_cifar.csv <==
block_size,accuracy
2,0.898
4,0.9025
8,0.9179
16,0.9004
32,0.9009

==> data/fifty_vp_mnist.csv <==
block_size,accuracy
2,0.9081
4,0.8892
8,0.8565
16,0.9057
32,0.8331

==> data/fifty_vp_mnist_noperm.csv <==
block_size,accuracy
2,0.9419
4,0.8828
8,0.8565
16,0.9437
32,0.8331

==> data/hundred_cifar.csv <==
block_size,accuracy
2,0.63
4,0.67
8,0.73
16,0.76
32,0.77

==> data/hundred_mnist.csv <==
block_size,accuracy
2,0.9679
4,0.975
8,0.9747
16,0.9816
32,0.9772

==> data/hundred_mu_cifar.csv <==
block_size,accuracy
2,0.1313
4,0.1165
8,0.1391
16,0.1393
32,0.1426

==> data/hundred_mu_mnist.csv <==
block_size,accuracy
2,0.0911
4,0.0852
8,0.0924
16,0.1801
32,0.1279

==> data/hundred_vp_cifar.csv <==
block_size,accuracy
2,0.8996
4,0.8961
8,0.9023
16,0.8984
32,0.8935

==> data/hundred_vp_mnist.csv <==
block_size,accuracy
2,0.0942
4,0.1385
8,0.0563
16,0.1652
32,0.1087

==> data/noise_variation_cifar.csv <==
noise_lvl,accuracy,std
0,89.71,0.56
25,89.13,0.11
50,87.12,0.16
100,83.75,0.46
200,76.74,0.47

==> data/noise_variation_cifar_md_priv.csv <==
noise_lvl,accuracy,std
0,47.75,0.38
25,40.75,1.63
50,44.76,2.4
100,36.57,0.87
200,32.59,0.73

==> data/noise_variation_cifar_viz_priv.csv <==
noise_lvl,accuracy,std
0,89.43,
25,89.59,
50,89.24,
100,88.76,
200,88.94,

==> data/noise_variation_faces.csv <==
noise_lvl,accuracy,std
0,90.2,1.3
25,90.6,1.34
50,89.8,1.3
100,89.4,3.05
200,79.2,4.76

==> data/noise_variation_faces_viz_priv.csv <==
noise_lvl,accuracy,std
0,98,
25,98,
50,98,
100,98,
200,99,

==> data/noise_variation_mnist.csv <==
noise_lvl,accuracy,std
0,96.18,0.9097
25,96.14,1.0840
50,96.406,0.6461
100,97.976,0.3478
200,97.306,0.6113

==> data/noise_variation_mnist_md_priv.csv <==
noise_lvl,accuracy,std
0,9.734,1.814312542
25,10.024,1.833870224
50,16.724,5.70630178
100,16.764,3.974271002
200,14.8,2.628697396

==> data/noise_variation_mnist_viz_priv.csv <==
noise_lvl,accuracy,std
0,90.12,0.905
25,88.978,1.646
50,88.382,2.016
100,91.12,1.596
200,90.226,2.031

==> data/twenty_five_cifar.csv <==
block_size,accuracy
2,0.89
4,0.84
8,0.8
16,0.78
32,0.76

==> data/two_hundred_cifar.csv <==
block_size,accuracy
2,0.59
4,0.63
8,0.69
16,0.74
32,0.75

==> data/two_hundred_mnist.csv <==
block_size,accuracy
2,0.9569
4,0.9682
8,0.9668
16,0.9733
32,0.9715

==> data/two_hundred_mu_cifar.csv <==
block_size,accuracy
2,0.1462
4,0.1391
8,0.108
16,0.1271
32,0.2065

==> data/two_hundred_mu_mnist.csv <==
block_size,accuracy
2,0.1355
4,0.104
8,0.1319
16,0.2003
32,0.2894

==> data/two_hundred_vp_cifar.csv <==
block_size,accuracy
2,0.8999
4,0.8898
8,0.9036
16,0.9026
32,0.8941

==> data/two_hundred_vp_mnist.csv <==
block_size,accuracy
2,0.0783
4,0.0844
8,0.0981
16,0.0775
32,0.0907

==> data/zero_cifar.csv <==
block_size,accuracy
2,0.9033%
4,0.8631%
8,0.8245%
16,0.7961%
32,0.7709%

==> data/zero_mnist.csv <==
block_size,accuracy
2,0.9738
4,0.9741
8,0.9796
16,0.9806
32,0.982

==> data/zero_mnist_noperm.csv <==
block_size,accuracy
2,0.9713
4,0.975
8,0.9752
16,0.9812
32,0.982

==> data/zero_mu_cifar.csv <==
block_size,accuracy
2,0.4258
4,0.4314
8,0.2495
16,0.169
32,0.1418

==> data/zero_mu_mnist.csv <==
block_size,accuracy
2,0.0605
4,0.0859
8,0.1348
16,0.1197
32,0.136

==> data/zero_mu_mnist_noperm.csv <==
block_size,accuracy
2,0.0865
4,0.1121
8,0.0659
16,0.1169
32,0.136

==> data/zero_vp_cifar.csv <==
block_size,accuracy
2,0.9
4,0.911
8,0.901
16,0.8943
32,0.8934

==> data/zero_vp_mnist.csv <==
block_size,accuracy
2,0.88845
4,0.8796
8,0.8828
16,0.8962
32,0.9217

==> data/zero_vp_mnist_noperm.csv <==
block_size,accuracy
2,0.9287
4,0.8885
8,0.9085
16,0.9058
32,0.9217
